Manipulation and gender neutrality in stable marriage procedures

The stable marriage problem is a well-known problem of matching men to women so that no man and woman who are not married to each other both prefer each other. Such a problem has a wide variety of practical applications ranging from matching resident doctors to hospitals to matching students to schools. A well-known algorithm to solve this problem is the Gale-Shapley algorithm, which runs in polynomial time. It has been proven that stable marriage procedures can always be manipulated. Whilst the Gale-Shapley algorithm is computationally easy to manipulate, we prove that there exist stable marriage procedures which are NP-hard to manipulate. We also consider the relationship between voting theory and stable marriage procedures, showing that voting rules which are NP-hard to manipulate can be used to define stable marriage procedures which are themselves NP-hard to manipulate. Finally, we consider the issue that stable marriage procedures like Gale-Shapley favour one gender over the other, and we show how to use voting rules to make any stable marriage procedure gender neutral.

==> amaasrevs.txt <==

Dear Francesca Rossi, Maria Silvia Pini, K. Brent Venable, Toby Walsh,

We are pleased to inform you that your paper #485
Title: Manipulation and gender neutrality in stable marriage procedures

has been accepted as a FULL PAPER for presentation at  The Eighth International Conference on Autonomous Agents and Multiagent Systems and for publication in the proceedings.  

Congratulations!!

The review process was extremely selective and many good papers could not be accepted for the final program. Out of the 591 full paper submissions, the program committee selected only 132 full papers (and an additional 132 poster papers).

The reviews of your paper are included below. One review is from the SPC member in charge of your paper.  In many cases, the SPC member simply entered final numerical ratings summarizing the opinions of the PC members.  However, in some cases you will find summaries of the comments during the discussion phase and/or additional textual comments.

Please be aware that the numerical ratings do not tell the whole story.  As you know, each PC and SPC member only saw a small subset of the overall submissions.  This year, 3 sets of Area Chairs (corresponding to the 3 axes you placed your paper in) also weighed in with their recommendations. In selecting the final program, we, the program chairs, read through the detailed recommendations from the PC, SPC, and Area Chairs, and made decisions based on the overall set of papers.

Though there will be no further review of your paper, in some cases, the acceptance decision was influenced by the assumption that you would improve your paper according to the reviewer comments.  As you prepare the final version of your paper, please take these issues into account in order to publish the best possible paper.

In a later message we will provide you with the copyright and formatting instructions so that you can prepare the final camera-ready version.   It will be possible to upload the final version in mid-January.  Final papers are due by February 6th.

You are allowed 8 pages in the proceedings.  

For your paper to be published, at least one author must register at AAMAS and plan on attending in order to present it.  This year, along with the typical oral presentation of your paper,

  ALL FULL PAPERS WILL ALSO BE PRESENTED AS POSTERS.  

As a result, the poster sessions will be very important parts of the overall program.  We look forward to having your poster be a part of one of these sessions.

The conference program as well as the online registration form will be available on the conference Website shortly.

If you have any questions, please contact us.

Congratulations again, we look forward to seeing you at AAMAS-09
this coming May in Budapest!

Thanks again for your contribution,
Keith Decker & Jaime Sichman
AAMAS-09 Program Co-Chairs

------------- Review from Reviewer 1 -------------
Relevance 
(1/2=not at all relevant, 3/4=limited relevance, 5/6=somewhat relevant, 7/8=relevant, 9/10=highly relevant)  : 8
Originality and novelty
(1/2=no originality, 3/4=little originality, 5/6=somewhat original, 7/8=original,9/10=highly original) : 8
Significance
(1/2=no significance, 3/4=little significance, 5/6=somewhat significant, 7/8=significant, 9/10=very significant): : 7
Readability and organization
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 8
Technical quality and soundness
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 8
Overall recommendation: Regular Paper (enter same as 'Overall recommendation: Ext Abs' if Extended Abstract) (1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Overall recommendation: Extended Abstract (Can recommend a regular paper be accepted as an Ext.Abs.: score may be different than score as regular paper.)
(1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Reviewer Confidence
(1/2=no confidence, 3/4=very little confidence, 5/6=some confidence,
7/8=confident, 9/10=very confident): : 9

-- Comments to the author(s):
This review reflects the result of the discussion between SPC and PC members.


-- Summary:
SUMMARY OF REVIEW:
---------- End of Review from Reviewer 1 ----------

------------- Review from Reviewer 2 -------------
Relevance 
(1/2=not at all relevant, 3/4=limited relevance, 5/6=somewhat relevant, 7/8=relevant, 9/10=highly relevant)  : 9
Originality and novelty
(1/2=no originality, 3/4=little originality, 5/6=somewhat original, 7/8=original,9/10=highly original) : 8
Significance
(1/2=no significance, 3/4=little significance, 5/6=somewhat significant, 7/8=significant, 9/10=very significant): : 6
Readability and organization
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 10
Technical quality and soundness
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 9
Overall recommendation: Regular Paper (enter same as 'Overall recommendation: Ext Abs' if Extended Abstract) (1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 7
Overall recommendation: Extended Abstract (Can recommend a regular paper be accepted as an Ext.Abs.: score may be different than score as regular paper.)
(1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Reviewer Confidence
(1/2=no confidence, 3/4=very little confidence, 5/6=some confidence,
7/8=confident, 9/10=very confident): : 7

-- Comments to the author(s):
The paper deals with manipulation of stable matching procedures. The authors suggest using computational hardness as a barrier against manipulation, as was first done in the context of voting. The authors indeed design a stable matching procedure that is NP-hard to manipulate, and also satisfies some other desiderata. 



In general, I rather like the paper. Its application of ideas from computational voting to stable matchings is called-for and quite elegant. The paper is also well-written. Therefore, I recommend accepting the paper. However, there are some important points that need to be addressed.  



Major comments

============== 



1. It has been recognized for some time that worst-case hardness results are not really sufficient to prevent manipulation. In fact, in the voting context there are around eight recent (2006-2008) papers about this, and they all agree that NP-hard to manipulate voting rules can in fact be efficiently manipulated under typical case distributions. The authors mention this point in passing ('As a second example, NP-hardness is just a worst case result...'), but I think a more thorough discussion is in order. If you need references, please let me know in the author response phase. 



2. In general, the discussion of *modern* related work in the context of computational voting is insufficient (the only citations are [2] and [3]). For example, in Section 4 the authors suggest using a pre-round in a way that is very similar to:



Conitzer and Sandholm. Universal Voting Protocol Tweaks to Make Manipulation Hard. In IJCAI-03.



However, this is not explicitly mentioned. This makes me unsure if the authors are unaware of some of the related work, or are just trying to save space. In any case, I think it is better to omit one of the proofs and expand the space devoted to related work. 



3. I didn't find Theorem 1 very meaningful. Indeed, any NP-hard problem is easy to decide if your restrict yourself to very specific instances (in the extreme case, only one instance). In the case of Theorem 1, one cannot argue that universally manipulable profiles are somehow typical or common, so Theorem 1 is just stating the obvious. 



4. In many points in the paper, I was troubled by the referrals to *the* male optimal matching, or *the* female optimal matchings. If I understand correctly, there are cases where there are many, e.g., male-optimal matchings, for example when all the males have identical preferences. So, what do you mean when you say 'let m be the male optimal partner for w'? 



Minor Comments

==============



1. Page 3, left column, second paragraph: cite [2] when you mention that STV is hard to manipulate. 



2. Page 4, rephrase 'we will later propose a stable marriage procedure which is more natural that is NP-hard to manipulate.'



3. Page 4, 'a simple and universal techniques' -> 'simple and universal technique'.



4. Section 5.1, first paragraph: the score suggested in [13] is simply the Borda score. 

-- Summary:
An nice paper that applies ideas from computational voting to manipulation of stable matching procedures. I recommend accepting the paper. 
---------- End of Review from Reviewer 2 ----------
*******************************************************************************************************
Feedback to reviewer 2

We will add discussion and references about average-case hardness of manipulation.

Our pre-round is different to Conitzer-Sandholm's. We
will add discussion and references. Our pre-round provides gender-neutrality, 
and does not make manipulation NP-hard. Also, our pre-round leaves all candidates in place 
whilst they remove half the candidates.

Theorem 1 identifies a manipulation which works for a class of profiles 
and any stable marriage procedure. We believe the restriction on the class 
of profiles is balanced by its applicability to any rule. 

We refer to the male-optimal stable marriage as Gale-Shapley (1962) proved 
(surprisingly) that it always exists and is unique. When, for example, all men's preferences
are identical, it is the women's preferences which fix the male-optimal solution.
******************************************************************************************************


------------- Review from Reviewer 3 -------------
Relevance 
(1/2=not at all relevant, 3/4=limited relevance, 5/6=somewhat relevant, 7/8=relevant, 9/10=highly relevant)  : 8
Originality and novelty
(1/2=no originality, 3/4=little originality, 5/6=somewhat original, 7/8=original,9/10=highly original) : 7
Significance
(1/2=no significance, 3/4=little significance, 5/6=somewhat significant, 7/8=significant, 9/10=very significant): : 7
Readability and organization
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 7
Technical quality and soundness
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 7
Overall recommendation: Regular Paper (enter same as 'Overall recommendation: Ext Abs' if Extended Abstract) (1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Overall recommendation: Extended Abstract (Can recommend a regular paper be accepted as an Ext.Abs.: score may be different than score as regular paper.)
(1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Reviewer Confidence
(1/2=no confidence, 3/4=very little confidence, 5/6=some confidence,
7/8=confident, 9/10=very confident): : 7

-- Comments to the author(s):
This paper studies stable marriage procedures (SMPs) and focuses on two important properties of such procedures: gender neutrality and manipulability. It is observed that existing procedures behave poorly with respect to these properties. The main contribution of this paper is a SMP that is gender neutral and NP-hard to manipulate. This procedure uses a voting rule that is itself hard to manipulate. 



As mentioned by the authors, their work is only an initial step to understanding the difficulty of manipulating SMPs. There are many questions left open. Nevertheless, I like the idea of using voting rules in order to obtain well-behaved SMPs. There are, however, some concerns:



- The class of universally manipulable profiles seems to be rather restricted, since it requires v and w to be adjacent in both n's and m's preference ordering.



- The lexicographical minimal regret procedure (which is the key contribution of the paper) is not completely specified. What is missing is the definition of the set of stable marriages that are used as an input to the procedure. Do you take the set of all stable matchings? If yes, how big is this set and how do you compute it? Furthermore, it seems to me that the gender neutrality of the procedure depends on the input set: If your input set only contains the male-optimal solution, say, then the procedure always returns this solution and thus is not gender neutral. One way to circumvent this problem would be to show that the procedure is gender neutral given a fixed input set. However, the problem of how to choose the set remains.



- Another detail that is missing is the quota of the STV rule. Does the procedure work for any quota? Or any quota that is greater than n/2?



- The authors give no reason why they use the STV rule in order to compute rankings. There are other easy and natural voting rules which are hard to manipulate, for example Second Order Copeland, see Bartholdi et al, 'The Computational Difficulty of Manipulating an Election' (SCW, 1989). 







Minor comments:



General:

- The title and all section titles should be capitalized

- Try to avoid phrases like 'In [6], Shapley showed that ...'. It is better to write 'Shapley [6] showed that ...'

- 'to find the manipulation' -> 'to find a manipulation'

- sometimes opening quotation marks are reversed -> please fix



Abstract: 

- 'ranging, from resident doctors to hospitals, to ...' -> 'ranging from resident doctors to hospitals to ...'



Introduction: 

- 'male or female optimal solutions' -> 'male or female optimal solution'

- 'NP-hardness is just a worst case result and many only apply to problems that are rare' -> 'NP-hardness is just a worst case result and may only apply to instances that are rare'



Section 2.2: 

- 'computationally complexity' -> 'computational complexity'



Section 3:

- Why do you call a manipulation attempt successful if the resulting marriage for the manipulator doesn't change?

- 'This implies simulating the Gale-Shapley algorithm' -> 'This involves simulating the Gale-Shapley algorithm'

- 'In the former case, she will not do the manipulation. Otherwise, she will move m ... and get her female-optimal partner' -> 'Otherwise' here refers to the fact that she is proposed by more than one man. But this is not sufficient for the profile to be universally manipulable. So she might not get her female optimal partner.

- 'if we consider all possible profiles' -> 'if we allow all possible profiles'

- 'possible ordering of her/his preferences' -> 'possible preference orderings'

- 'procedure use in this proof' -> 'procedure used in this proof'

- Theorem 2: 'deciding if there is a successful manipulation' -> 'deciding the existence of a successful manipulation'

- 'This stable marriage procedure is clearly in NP' -> this is not the problem you want to show NP-complete; the problem is deciding the existence of a manipulation

- 'Hamiltonian path in a graph' -> 'Hamiltonian path in a directed graph' (make clear that the graph is directed)

- 'appears before man p_{n+1} in the preference list of woman w_i, then there is a vertex in the graph from i to j' -> 'appears before man p_{n+1} in the preference list of woman v_i, then there is a (directed) edge in the graph from i to j'

- You should point out that the graph class that is produced in your construction is not restricted (i.e. every graph can be encoded in a preference profile), in order to be able to use NP-hardness of the Hamiltonian path problem



Section 4: 

- 'a simple and universal techniques' -> 'a simple and universal technique'



Section 5.2

- '..., subsets and m subsets, S_i' -> '... and m subsets S_i'

- Please be more specific about the index sets of the variables a_i, b_i, c_i, z_{i,j,k} etc. What is the range of i, j, k, respectively? Have S_i and a_i etc. the same range?

- why do you use the notation [a,b) instead of [a,b-1] (or has it a different meaning?) ?

- 'For intance' -> 'For instance'



Section 6:

- Why not move section 'Related Work' to the beginning of the paper (after 'Introduction')

- '... random, and proposed ...' -> '... random, proposed ...'



Section 7: 

- 'one prominent stable marriage procedure, the Gale Shapley algorithm is ...' -> 'one prominent stable marriage procedure, the Gale Shapley algorithm, is ...'




-- Summary:
The paper applies results from voting theory to the problem of designing stable marriage procedures. In particular, a procedure is devised that is gender neutral and hard to manipulate. Although some important questions remain open, this paper constitutes solid and original work with only minor deficiencies. Therefore, I recommend acceptance.

****************************
Feedback to reviewer 3
Thanks for the useful comments.

PART2:

The class of universally manipulable profiles is restricted, but 
the manipulation applies to any rule.

For gender-neutrality, the set used by lex-min-regret
can be computed by running twice any procedure that computes a set of stable
marriages, swapping genders the second time.
It can be the set of all stable marriages, but also 
the set containing only the male and female optimal marriage.
Theorem 4 requires such a set to be polynomial in size.

The quota for STV is n/2 or larger.

At the end of the Introduction, we conjecture that other voting rules 
will give a procedure that is NP-hard to
manipulate. Each case seems to require its own proof, 
as in the complexity of manipulating voting rules.
******************************************************************************************
--------------------------------------------------------------------------------
---------- End of Review from Reviewer 3 ----------



------------- Review from Reviewer 4 -------------
Relevance 
(1/2=not at all relevant, 3/4=limited relevance, 5/6=somewhat relevant, 7/8=relevant, 9/10=highly relevant)  : 8
Originality and novelty
(1/2=no originality, 3/4=little originality, 5/6=somewhat original, 7/8=original,9/10=highly original) : 8
Significance
(1/2=no significance, 3/4=little significance, 5/6=somewhat significant, 7/8=significant, 9/10=very significant): : 8
Readability and organization
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 9
Technical quality and soundness
(1/2=very poor, 3/4=somewhat weak, 5/6=adequate, 7/8=good, 9/10=excellent):  : 8
Overall recommendation: Regular Paper (enter same as 'Overall recommendation: Ext Abs' if Extended Abstract) (1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Overall recommendation: Extended Abstract (Can recommend a regular paper be accepted as an Ext.Abs.: score may be different than score as regular paper.)
(1/2=strong reject, 3/4=weak reject, 5/6=weak/possible accept, 7/8=accept, 9/10=strong accept):  : 8
Reviewer Confidence
(1/2=no confidence, 3/4=very little confidence, 5/6=some confidence,
7/8=confident, 9/10=very confident): : 7

-- Comments to the author(s):
SUMMARY:

-Describe the paper in 2-3 sentences

This paper studies the manipulability and gender neutrality of stable marriage procedures used to solve the marriage problem.  It also presents a scheme for universal manipulation that can be used to improve somebody's result. And finally, it presents an strategy that gives a stable marriage procedure that is NP-Hard to manipulate.



RELEVANCE: 

- Is the work relevant to AAMAS 2009? Yes. Does it describe

  * an implemented agent system

  * theoretical work relevant to autonomous agents or multi-agent systems

  * methodologies or languages that can be used to construct such systems

The theoretical study and the methods describe in this paper are of interest for the MAS research community. The describe funds and procedures can be used to create better autonomous agents or multi-agent systems. 



ORIGINALITY: 

- Does the paper clearly point out differences from related research? Yes

- Are the problems or approaches new? For example, does the paper:

  * address a new problem or one that has not been studied in much depth?

  * introduce an interesting research paradigm?

  * describe an innovative combination of AI techniques with ones from other disciplines?

  * introduce an area that appears promising, or might stimulate others to develop promising alternatives?   

Although, there are some studies of manipulability and gender neutrality of stable marriage procedures, the approach presented here is different. 



SIGNIFICANCE

- Is the work important?

- Does it advance the state of the art?

- Does the paper stimulate discussion of important issues or alternative points of view?

Finding that under some simple restrictions on agent's preferences all the stable marriage procedures are easy to manipulate and the approach to find stable marriage procedures that are computationally hard to manipulate are significant. 



TECHNICAL QUALITY

- Is the paper technically sound, with compelling arguments? Yes

- Is there a careful evaluation? Does the paper carefully evaluate the strengths and limitations of its contributions? Yes

- Does the paper offer a new form of evidence in support of or against a well known technique? Yes

- Does the paper add to our understanding of some aspect of agent systems? Yes

- [Especially for methodologies/languages] is there a clear linkage [conceptual, comparative, evaluative] to current practice? Yes





QUALITY OF PRESENTATION

- Is the paper clearly written? Yes

- Does the paper motivate the research? Yes

- Are results clearly described and evaluated? Yes

- Is the paper well organized? Yes


-- Summary:
Nice paper, well motivated, and well written.

Few suggestions/typos:

1.- There are some places where the quotation marks are incorrect, for example, in section 2.1 in the first paragraph the word "proposes"  has closing quotation marks at the beginning and the end. More cases like that in the same paragraph.

2.- Section 3, page 4, first paragraph it says "…The stable marriage procedure use

in this proof is somewhat…" change *use* to *used*

3.- There are some sentences like this "…Woman v_i most prefers to marry man p_i…", change *prefers* to *prefer*. Several cases like this appear in page 4 first column last paragraph.

4.- Page 6 first paragraph has a double *the* "…stable matchings according to the the preferences of the most…"



***********************************
Feedback to reviewer 4
Thanks for the useful comments.
**********************************


---------- End of Review from Reviewer 4 ----------


////////////////////////////////////////////////////
Powered by ConfMaster.net
///////////////////////////////////////////////////

